Extraction of the CKM phase $\gamma$ using charmless 3-body decays of $B$ mesons

The weak phase $\gamma$ is extracted from three-body charmless decays of $B$ mesons following a method proposed by Bhattacharya, Imbeault \& London. The result is obtained by combining the BABAR amplitude analyses for the processes $B^0 \rightarrow K^+ \pi^0 \pi^-$, $B^0 \rightarrow K_S^0 \pi^+ \pi^-$, $B^0 \rightarrow K_S^0 K_S^0 K_S^0$, $B^0 \rightarrow K^+ K_S^0 K^-$ and $B^+ \rightarrow K^+ \pi^+ \pi^-$, under the assumption of $\alpha_{\rm{SU(3)}}$ flavour symmetry. Six possible solutions are found. One solution is compatible with the Standard Model while the others are not. It is also found that, when averaged over the entire Dalitz plane, the effect of $\alpha_{\rm{SU(3)}}$ breaking on the analysis is only at the percent level.

==> tab/FF_KpPmPz_flipRho.txt <==
\begin{table}[h!]
\centering
\caption{$K^+\pi^- \pi^0$: Fit fractions obtained in our framework ($\%$).}
\label{FF_KpPmPz_us}
\begin{tabular}{c|cccccccc}
\toprule
& $\rho(770)^-$  & $\rho(1450)^-$ & $\rho(1700)^-$ & $K^{*}(892)^+$ & $(Kpi)^{*+}_0$ & $K^{*}(892)^0$ & $(Kpi)^{*0}_0$ & $NR$ \\ 
\midrule
$\rho(770)^-$   & 17.695  & 7.207  & 0.888  & 0.478  & -1.498  & 0.506  & -0.780  & -0.000 \\ 
$\rho(1450)^-$  &  -  & 6.299  & -1.703  & 0.599  & 0.628  & 0.425  & 0.948  & 0.000 \\ 
$\rho(1700)^-$  &  -  &  -  & 1.712  & 0.228  & -0.733  & 0.238  & -0.286  & 0.000 \\ 
$K^{*}(892)^+$  &  -  &  -  &  -  & 7.149  & -0.000  & -0.046  & -0.102  & 0.000 \\ 
$(Kpi)^{*+}_0$  &  -  &  -  &  -  &  -  & 30.261  & -0.077  & 0.331  & -0.060 \\ 
$K^{*}(892)^0$  &  -  &  -  &  -  &  -  &  -  & 5.978  & -0.002  & 0.000 \\ 
$(Kpi)^{*0}_0$  &  -  &  -  &  -  &  -  &  -  &  -  & 15.199  & 1.134 \\ 
$NR$  &  -  &  -  &  -  &  -  &  -  &  -  &  -  & 7.385 \\ 
\bottomrule
\end{tabular}
\end{table}


==> tab/Sym1_4modes_minStep2.txt <==
\begin{table}[h!]
\centering
\caption{Minima obtained with four modes, for 501 sets of random 3-points combinations with $\alpha_{SU(3)} = 1$. The central value of $\gamma$ is denoted $\mu$, and $\sigma_{L}$ ($\sigma_{R}$) is the left (right) statistical uncertainty.}
\label{Minima_sym1_4modes}
\begin{tabular}{c|ccc}
\toprule
 & $\mu$ & $\sigma_L$ & $\sigma_R$  \\
\midrule
minimum 1	 & 	12.9\degree	     & 	 4.3	\degree   & 	8.4\degree   \\
minimum 2	 & 	36.6	\degree     & 	 6.1\degree	   & 	6.6\degree   \\
minimum 3	 & 	68.9	\degree     & 	 8.6	\degree   & 	8.6\degree   \\
minimum 4	 & 	223.2\degree	 & 	 7.5\degree	   & 	10.9\degree  \\
minimum 5	 & 	266.4\degree	 & 	 10.8\degree  & 	9.2\degree   \\
minimum 6	 & 	307.5\degree	 & 	 8.1\degree	   & 	6.9\degree   \\
\bottomrule
\end{tabular}
\end{table}

==> tab/Sym1_4modes_minStep2_withSyst.txt <==
\begin{table}[h!]
\centering
\caption{Minima obtained for 501 sets of random 3-points combinations with full correlations with $\alpha_{SU(3)} = 1$ in the fit. $\mu$ is the central value of $\gamma$, $\sigma_{L}$ ($\sigma_{R}$) is the left (right) statistical error and $|\mu-\mu^{all}|$ is a systematic error described in part \ref{systematics} . All the angles are quoted in degrees.}
\label{Minima_sym1_4modes}
\begin{tabular}{c|cccc}
\toprule
 & $\mu$ & $\sigma_L$ & $\sigma_R$ & $|\mu-\mu^{all}|$ \\
\midrule
minimum 1	 & 	12.9	     & 	 4.3	   & 	8.4   & 0.8  \\
minimum 2	 & 	36.6	     & 	 6.1	   & 	6.6   & 0.3  \\
minimum 3	 & 	68.9	     & 	 8.6	   & 	8.6   & 0.2  \\
minimum 4	 & 	223.2	 & 	 7.5	   & 	10.9  & 0.7  \\
minimum 5	 & 	266.4	 & 	 10.8  & 	9.2   & 1.4  \\
minimum 6	 & 	307.5	 & 	 8.1	   & 	6.9   & 0.7  \\
\bottomrule
\end{tabular}
\end{table}

==> tab/Sym1_5modes_minStep2.txt <==
\begin{table}[h!]
\centering
\caption{Minima obtained for 401 sets of random 3-points combinations with $\alpha_{SU(3)}$ floating in the fit. $\mu$ is the central value of $\gamma$, $\sigma_{L}$ ($\sigma_{R}$) is the left (right) statistical unceratinty.}
\label{Minima_sym1_5modes}
\begin{tabular}{c|ccc}
\toprule
 & $\mu$ & $\sigma_L$ & $\sigma_R$  \\
\midrule
minimum 1 & 	11.9	\degree  &  5.8\degree & 	9.1\degree  \\
minimum 2 & 	39.2	\degree  &  6.3\degree & 	6.7\degree  \\
minimum 3 & 	71.3	\degree  &  9.5\degree & 	9.3\degree  \\
minimum 4 & 	223.9\degree &  7.4\degree & 	9.5\degree  \\
minimum 5 & 	265.0\degree & 11.0\degree & 	10.0\degree \\
minimum 6 & 	308.4\degree &  8.8\degree & 	7.0\degree  \\
\bottomrule
\end{tabular}
\end{table}

==> tab/Sym1_5modes_minStep2_withSyst.txt <==
\begin{table}[h!]
\centering
\caption{Minima obtained for 401 sets of random 3-points combinations with full correlations with $\alpha_{SU(3)}$ floating in the fit. $\mu$ is the central value of $\gamma$, $\sigma_{L}$ ($\sigma_{R}$) is the left (right) statistical error and $|\mu-\mu^{all}|$ and $|\mu^{4modes}-\mu^{5modes}|$ are systematic errors described in part \ref{systematics}. All the angles are quoted in degrees.}
\label{Minima_sym1_5modes}
\begin{tabular}{c|ccccc}
\toprule
 & $\mu$ & $\sigma_L$ & $\sigma_R$ & $|\mu-\mu^{all}|$ & $|\mu^{4modes}-\mu^{5modes}|$ \\
\midrule
minimum 1	 & 	11.9	   &  5.8 & 	9.1  &1.3 & 1.0\\
minimum 2	 & 	39.2	   &  6.3 & 	6.7  &1.2 & 2.6\\
minimum 3	 & 	71.3	   &  9.5 & 	9.3  &0.4 & 2.4\\
minimum 4	 & 	223.9      &  7.4 & 	9.5  &0.1 & 0.7\\
minimum 5	 & 	265.0      & 11.0 & 	10.0 &1.2 & 1.3\\
minimum 6	 & 	308.4      &  8.8 & 	7.0  &0.6 & 0.9\\
\bottomrule
\end{tabular}
\end{table}

==> tab/residualsFF_KpPmPz_flipRho.txt <==
\begin{table}[h!]
\centering
\caption{$K^+\pi^- \pi^0$: $(FF^{us}-FF^{paper})\times 10^2$. }
\label{residuals_KpPmPz}
\begin{tabular}{c|cccccccc}
\toprule
& $\rho(770)^-$  & $\rho(1450)^-$ & $\rho(1700)^-$ & $K^{*}(892)^+$ & $(Kpi)^{*+}_0$ & $K^{*}(892)^0$ & $(Kpi)^{*0}_0$ & $NR$ \\ 
\midrule
$\rho(770)^-$   & 0.085  & -0.013  & 0.008  & 0.008  & -0.008  & 0.006  & 0.000  & -0.000 \\ 
$\rho(1450)^-$  &  -  & -0.041  & 0.007  & -0.001  & -0.022  & 0.005  & -0.022  & 0.000 \\ 
$\rho(1700)^-$  &  -  &  -  & 0.032  & 0.008  & -0.013  & 0.008  & -0.006  & 0.000 \\ 
$K^{*}(892)^+$  &  -  &  -  &  -  & 0.099  & -0.000  & 0.004  & -0.002  & 0.000 \\ 
$(Kpi)^{*+}_0$  &  -  &  -  &  -  &  -  & -0.039  & 0.003  & -0.009  & 0.020 \\ 
$K^{*}(892)^0$  &  -  &  -  &  -  &  -  &  -  & 0.108  & -0.002  & 0.000 \\ 
$(Kpi)^{*0}_0$  &  -  &  -  &  -  &  -  &  -  &  -  & -0.091  & -0.026 \\ 
$NR$  &  -  &  -  &  -  &  -  &  -  &  -  &  -  & -0.105 \\ 
\bottomrule
\end{tabular}
\end{table}

